Collective Wisdom: Improving Low-resource Neural Machine Translation using Adaptive Knowledge Distillation

Scarcity of parallel sentence-pairs poses a significant hurdle for training high-quality Neural Machine Translation (NMT) models in bilingually low-resource scenarios. A standard approach is transfer learning, which involves taking a model trained on a high-resource language-pair and fine-tuning it on the data of the low-resource MT condition of interest. However, it is not clear generally which high-resource language-pair offers the best transfer learning for the target MT setting. Furthermore, different transferred models may have complementary semantic and/or syntactic strengths, hence using only one model may be sub-optimal. In this paper, we tackle this problem using knowledge distillation, where we propose to distill the knowledge of ensemble of teacher models to a single student model. As the quality of these teacher models varies, we propose an effective adaptive knowledge distillation approach to dynamically adjust the contribution of the teacher models during the distillation process. Experiments on transferring from a collection of six language pairs from IWSLT to five low-resource language-pairs from TED Talks demonstrate the effectiveness of our approach, achieving up to +0.9 BLEU score improvement compared to strong baselines.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020


==> data-sl.dat <==
itr	ru	de	it	es	pl	nl
1	0.0764	0.1434	0.103	0.2177	0.2293	0.2302
2	0.0896	0.1525	0.0957	0.2123	0.226	0.2238
3	0.0796	0.1527	0.1038	0.2126	0.2243	0.227
4	0.0724	0.1501	0.0989	0.2109	0.2283	0.2394
5	0.0779	0.1471	0.0955	0.2146	0.2304	0.2346
6	0.0798	0.1612	0.0952	0.2061	0.2251	0.2326
7	0.1078	0.1563	0.1238	0.2	0.2043	0.2076
8	0.1072	0.1552	0.1113	0.1985	0.2176	0.2101
9	0.0852	0.1437	0.0965	0.2227	0.2227	0.2293
10	0.0961	0.1558	0.1203	0.1979	0.2166	0.2133
11	0.0834	0.1428	0.0939	0.2191	0.2302	0.2306
12	0.0927	0.1466	0.0939	0.2143	0.2248	0.2276
13	0.0791	0.1529	0.0835	0.2207	0.2274	0.2365
14	0.1053	0.156	0.121	0.2018	0.2074	0.2085
15	0.0765	0.1421	0.0893	0.2229	0.2402	0.229
16	0.0865	0.1446	0.0957	0.2166	0.226	0.2306
17	0.0864	0.1505	0.099	0.2111	0.2236	0.2294
18	0.0917	0.1491	0.0979	0.2098	0.2225	0.229
19	0.0923	0.1482	0.0979	0.2085	0.2219	0.2312
20	0.0812	0.1532	0.1071	0.2066	0.2238	0.2281
21	0.0997	0.1564	0.11	0.2118	0.2105	0.2116
22	0.0752	0.144	0.0984	0.2117	0.2295	0.2412
23	0.0784	0.1484	0.0933	0.2144	0.2274	0.2382
24	0.0908	0.1456	0.0895	0.2149	0.2313	0.2279
25	0.0859	0.1416	0.1039	0.2203	0.2257	0.2226
26	0.0661	0.1536	0.0877	0.2212	0.2297	0.2417
27	0.0904	0.152	0.0827	0.2213	0.2235	0.2301
28	0.0918	0.1532	0.098	0.2126	0.2206	0.2238
29	0.0887	0.1568	0.053	0.2173	0.239	0.2452
